Learning to pinpoint effective operators at the LHC: a study of the $t\bar{t}b\bar{b}$ signature

In the context of the Standard Model effective field theory (SMEFT), we study the LHC sensitivity to four fermion operators involving heavy quarks by employing cross section measurements in the $t\bar{t}b\bar{b}$ final state. Starting from the measurement of total rates, we progressively exploit kinematical information and machine learning techniques to optimize the projected sensitivity at the end of Run III. Indeed, in final states with high multiplicity containing inter-correlated kinematical information, multi-variate methods provide a robust way of isolating the regions of phase space where the SMEFT contribution is enhanced. We also show that training for multiple output classes allows for the discrimination between operators mediating the production of tops in different helicity states. Our projected sensitivities not only constrain a host of new directions in the SMEFT parameter space but also improve on existing limits demonstrating that, on one hand, $t\bar{t}b\bar{b}$ production is an indispensable component in a future global fit for top quark interactions in the SMEFT, and on the other, multi-class machine learning algorithms can be a valuable tool for interpreting LHC data in this framework.

==> referee_reply.txt <==
Dear Editor,

We would like to thank the referee for her/his positive feedback on the manuscript. Let us first note that we somewhat restructured the sections in order to better emphasise the key results. The sections on the inclusive cross section measurements, M4b and one-dimensional neural network sensitivity studies (4, 5 and 6.1, 6.2 in the original version) were restructured into section 4, which now deals with the full set of individual sensitivity studies where only one operator is switched on at a time (inclusive, M4b and NN). Section 5 is now entirely devoted to the main result of the study, as pointed out by the referee, where the benefits of the multi-class architecture in singling out operators of different top quark helicities are quantified. 

We now address the detailed comments one by one:

1. We agree that our language was imprecise at times and attempted to reformulate some qualitative statements throughout the draft. We hope that the paper now reads better in this respect.

2. We were unsure as to what the referee was referring to when mentioning their confusion about 'ttjj' on page 5. However, we acknowledge the fact that our discussion on the precise nature of the CMS measurement was somewhat lacking and attempted to address this later on (see point 6). Concerning other SMEFT operators, we agree with the referee that the operators that they mention could in principle contribute to this process. However, we maintain that ttbb is not the best place to look for these operators and that they will be better constrained by other measurements. We extended the discussion in section 2.1 to cover the triple gluon and top/bottom chromomagnetic operators. Some references on the sources of these bounds are also included. We emphasise that we would like to uncover sensitivity to previously unconstrained operators, which is the main motivation of our choice of operators. We also removed the estimated bound on the qqbb operators from dijet measurements as we discovered that some incorrect assumptions were made in the naive recasting. We still expect that a thorough recasting would yield better bounds than ttbb.

3. We emphasise that the basis choice that we employ is drawn directly from the recent LHC top working group recommendation on SMEFT interpretations. Therein, the rationale behind the operator counting is detailed and the relations to the original Warsaw basis operators are stated. No further assumptions beyond the flavor symmetry structure are used. 

4. We tried to clarify the confusion about M_{cut} by significantly altering the beginning of Section 2.3. The upper cut on this variable ensures that the energy scales being probed by the EFT are below the scale of new physics. It sets a model-independent lower bound on the mass scale of UV theories that can be used to interpret the results of our EFT analysis. We believe that this is a standard approach used in EFT studies, employed to control the energy scale (eg in ref [41]). Model dependence is then introduced by the use of the power-counting scheme in what follows.

5. We hope that the way in which we introduce the power-counting makes clear the fact that we are making an assumption about the nature of a UV completion. The arguments are the same as those used in references [40,41] and allow us to derive a hierarchy between the dim-6 interference, dim-6 squared and dim-8 interference contributions. In particular, we clarify that we have a strongly coupled UV completion in mind when justifying the hierarchy and the truncation of the Lagrangian at dim-6. We believe that this will be familiar to the people who have followed the same discussion in the Higgs sector. 

6. Concerning the extraction of the ttbb component of the inclusive ttjj measurement, a new introductory paragraph was included at the beginning of Section 3. Therein, we go into more detail on the methodology of the CMS measurement as well as the various sources of systematics quoted. Ultimately, the measurement predominantly relies on the quality and understanding of the b-tag discriminant. The presence of SMEFT operators will not affect the discriminant itself, so assuming that one is able to measure this process at the LHC is enough to then reinterpret it in the SMEFT, taking fiducial acceptance effects into account. For the inclusive measurement, we take the systematics quoted by the CMS collaboration. The new 'Future projections' section at the end of Section 3 deals with projected systematics in more detail, justifying our choice of 10% with quantitative estimates from b-tagging studies. 

7. Given our new introductory paragraph in Section 3, we hope that it is now clear that this measurement relies on fitting the b-tag discriminants of the two additional jets. The multivariate b-tagging discriminant information is not present in Delphes and obtaining this would require a full detector simulation. We hope that this clarifies why we state that this falls beyond the scope of our phenomenological study. Even though there are experimentalists on this paper, publishing results that use the CMS reconstruction software would not be possible without internal review. 

8. The theoretical modelling that we mention is that which is also discussed in the CMS measurement and dominated by MC modelling and scale variation. This is expanded upon in the 'Future projections' paragraph. Ultimately, we do not compute these uncertainties explicitly in our study, rather relying on the previous numbers given by CMS and making reasonable assumptions on how this might improve between now and the end of Run III.

9. Indeed, we ourselves were impressed by how sensitive M_{4b} alone was. Although not documented in the paper, we initially did a BDT classification in which this variable was ranked as the best single discriminant. In order to be quantitative, we performed an ANOVA F-statistic analysis documented in appendix B, which compared all kinematical variables considered and shows M_{4b} to have the highest score. Furthermore, the mild gain in sensitivity between the M_{4b} and 1D NN underlines the power of this single variable. We expand upon this discussion in Section 4.3 and at the end of Section 4.4.2. We could also have quantified the sensitivity of a fit to the M_{4b} distribution. However, we chose to avoid this for simplification and to place more emphasis on the machine-learning aspects of the paper which ultimately constitute the main result.

10. To further expand on the connection between M_{cut} and the EFT validity, we added a separate section 4.2 to motivate our choice of 2 TeV and its implications on the EFT and UV models consistent with the previously introduced power-counting. Hoping that our discussion on M_{cut} is now clear, we agree that the specific choice of 2 TeV was motivated by considering its impact on the inclusive measurement only and that going beyond inclusive level may change the optimal choice for this cut. We therefore recomputed the M_{4b} limits using M_{cut}=4 TeV, obtaining a gain of order 10-15% in the bounds. This is discussed at the end of section 4.3. We felt it most fair to stick to 2 TeV throughout, such that we could best compare the various methods used.

11. Footnote 7 was added to address the fact that we use more kinematical inputs than technically needed for an 8 body phase space with 4 particle decays. The NN should learn the relevant degrees of freedom and we are therefore not concerned by this. Furthermore, we justify a mild over-parametrisation as a general safeguard against accidental under-parametrisations of complex final state phase space. We refer to the ANOVA analysis for a quantification of the impact of each observable used. Appendix B now also includes the linear correlation matrix for the NN inputs to visualise this interdependence.

12. We discuss the lack of interference effects in training in more detail in section 4.4.1 and hope that it is now clear.

13. This comment was the primary reason for our restructuring of the sections. Section 5 now fully concentrates on this novel treatment of multi-class discriminants. We also modified the introduction to emphasise this main result at an earlier point. We hope that the story now reads better.

14. The summary was significantly shortened and Figure 15 was moved to the end of section 4 for clarity. New discussion was kept to a minimum and more attention was given to summarising the main results. See point 9 for our discussion on the improvement of using the NN. 

15. In addition to the new references included due to modifications of the manuscript, we added relevant references on the general SMEFT and in particular studies of SMEFT effects in top physics in the introduction. 

We believe that the manuscript is in much better shape thanks to the referee's suggestions and hope that our response and modifications adequately address the issue raised. We hope that the paper can now be published in its current form without delay.

Kind regards,

The authors



